An eXtended Finite Element Method Implementation in COMSOL Multiphysics: Solid Mechanics

This paper presents the first time implementation of the eXtended Finite Element Method (XFEM) in the general purpose commercial software COMSOL Multiphysics. An enrichment strategy is proposed, consistent with the structure of the software. To this end, for each set of enrichment functions, an additional Solid Mechanics module is incorporated into the numerical framework, coupled with compatible modifications to the internal variables. The Linear Elastic Fracture Mechanics (LEFM) is exclusively adopted for the crack analysis. The model pre-processing, level set update, stress intensity factor calculation and crack propagation analysis are conducted by employing COMSOL's built-in features in conjunction with external MATLAB functions through COMSOL LiveLink. All implementational aspects and suggested remedies for the treatment of enriched elements, framework setup, evaluation of stress intensity factors, and numerical integration are described in detail. The accuracy and robustness of the proposed method are examined by several numerical examples for stationary and propagating crack problems in 2D and 3D settings. The results represent excellent agreement with available analytical, numerical and experimental observations in the literature. Keywords:XFEM; COMSOL Multiphysics; Crack analysis; Fracture propagation

==> K1error.dat <==
50	4.880697824
20	2.197015889
15	1.419390095
11	0.550188385
8	0.050052543

==> openingFEM.dat <==
4.19559E-06	0.0
0.008324505	0.740928662
0.008337253	0.741224437
0.016657564	0.976998125
0.016670411	0.977228965
0.02499073	1.165544262
0.02500362	1.165724926
0.033323957	1.316855111
0.033336865	1.3169944
0.041657229	1.436564701
0.041670138	1.436678406
0.049990538	1.537399224
0.050003441	1.537501521
0.058323876	1.631045243
0.058336777	1.631126905
0.066657234	1.708569911
0.066670146	1.708632274
0.074990602	1.77066778
0.075003541	1.770722927
0.083323969	1.827777769
0.083336948	1.827803274
0.091657322	1.860149524
0.091670348	1.860168072
0.099990654	1.88786903
0.100003725	1.887868756
0.108323964	1.900870597
0.108337069	1.900850915
0.116657252	1.898947609
0.116670378	1.898907863
0.124990526	1.881749153
0.125003656	1.8816886
0.133323796	1.848764042
0.133336914	1.84868178
0.141657068	1.799280964
0.141670159	1.799175748
0.149990346	1.732301897
0.150003393	1.73216071
0.158323622	1.636382081
0.158336605	1.636202062
0.16665688	1.509184199
0.166669778	1.508960892
0.174990101	1.347125788
0.175002894	1.346845871
0.183323267	1.140567991
0.183335922	1.140205363
0.191656338	0.864469253
0.191668767	0.863748693
0.199984624	0.0



==> openingFEM3D.dat <==
0	0.00E+00
0.000286922	3.35E-01
0.000481218	3.44E-01
0.000627988	3.55E-01
0.001194182	3.92E-01
0.007999521	8.12E-01
0.00920457	8.81E-01
0.013503469	1.08E+00
0.014965821	1.15E+00
0.016358078	1.20E+00
0.018304342	1.28E+00
0.020348595	1.34E+00
0.020603769	1.35E+00
0.024716634	1.45E+00
0.025330304	1.47E+00
0.02536887	1.47E+00
0.027347133	1.53E+00
0.033840689	1.68E+00
0.034274339	1.69E+00
0.034317517	1.69E+00
0.036357475	1.74E+00
0.043229088	1.88E+00
0.04369272	1.89E+00
0.046961012	1.94E+00
0.047501319	1.95E+00
0.052791492	2.05E+00
0.05325139	2.06E+00
0.058214232	2.13E+00
0.058795714	2.14E+00
0.059340846	2.15E+00
0.063215776	2.21E+00
0.063723516	2.22E+00
0.069282284	2.30E+00
0.070039061	2.31E+00
0.074008601	2.36E+00
0.074560966	2.36E+00
0.081296032	2.45E+00
0.082411318	2.46E+00
0.085401127	2.49E+00
0.086006695	2.50E+00
0.088146756	2.53E+00
0.09449932	2.60E+00
0.095400535	2.60E+00
0.098634974	2.64E+00
0.100285902	2.66E+00
0.106339662	2.71E+00
0.110259101	2.75E+00
0.111209867	2.76E+00
0.117465046	2.80E+00
0.119229174	2.82E+00
0.122750452	2.85E+00
0.123438902	2.85E+00
0.129956166	2.90E+00
0.130419233	2.91E+00
0.131146884	2.91E+00
0.135206786	2.94E+00
0.136020117	2.94E+00
0.141510167	2.98E+00
0.141675074	2.98E+00
0.14210619	2.98E+00
0.14269945	2.99E+00
0.149450304	3.02E+00
0.150097684	3.03E+00
0.150422316	3.04E+00
0.15530022	3.06E+00
0.156171115	3.07E+00
0.164486112	3.11E+00
0.165338533	3.11E+00
0.165501259	3.11E+00
0.168707248	3.13E+00
0.16947531	3.13E+00
0.177191826	3.16E+00
0.179992548	3.17E+00
0.18058821	3.18E+00
0.180759579	3.18E+00
0.181565334	3.18E+00
0.183874575	3.19E+00
0.184946231	3.19E+00
0.193223605	3.22E+00
0.193562417	3.22E+00
0.193864178	3.22E+00
0.19402936	3.22E+00
0.199133749	3.24E+00
0.205437058	3.25E+00
0.205687631	3.25E+00
0.205697995	3.25E+00
0.206545583	3.25E+00
0.216010656	3.27E+00
0.216724126	3.27E+00
0.218809116	3.27E+00
0.219444402	3.27E+00
0.22110192	3.28E+00
0.227686211	3.29E+00
0.230952572	3.29E+00
0.231627662	3.30E+00
0.232493366	3.30E+00
0.233427717	3.30E+00
0.233486906	3.30E+00
0.243135831	3.30E+00
0.243810921	3.30E+00
0.250423662	3.30E+00
0.251070276	3.30E+00
0.251287608	3.30E+00
0.251824659	3.30E+00
0.254764248	3.30E+00
0.257949593	3.30E+00
0.259183087	3.30E+00
0.26761251	3.30E+00
0.268316567	3.30E+00
0.277229589	3.29E+00
0.278149156	3.29E+00
0.282133688	3.28E+00
0.282837745	3.28E+00
0.295728593	3.25E+00
0.296195659	3.25E+00
0.296654865	3.24E+00
0.296877821	3.24E+00
0.297295586	3.24E+00
0.297353942	3.24E+00
0.297543869	3.24E+00
0.302380812	3.23E+00
0.309996905	3.21E+00
0.31063538	3.21E+00
0.310870717	3.21E+00
0.311409976	3.21E+00
0.31188915	3.20E+00
0.320491723	3.17E+00
0.3235342	3.16E+00
0.327000315	3.14E+00
0.327970056	3.14E+00
0.328044715	3.14E+00
0.336584347	3.10E+00
0.336678552	3.10E+00
0.343193817	3.07E+00
0.34437268	3.06E+00
0.344910967	3.06E+00
0.345611722	3.06E+00
0.346715773	3.05E+00
0.3526993	3.01E+00
0.353237587	3.01E+00
0.359442647	2.97E+00
0.360424688	2.97E+00
0.36180727	2.96E+00
0.362253405	2.95E+00
0.362484721	2.95E+00
0.367451735	2.92E+00
0.36769352	2.92E+00
0.36926773	2.91E+00
0.369361818	2.91E+00
0.373830063	2.87E+00
0.374071848	2.87E+00
0.376282056	2.85E+00
0.37629828	2.85E+00
0.380208391	2.82E+00
0.380707119	2.82E+00
0.386867294	2.77E+00
0.387595213	2.76E+00
0.387802932	2.76E+00
0.389594192	2.75E+00
0.389907185	2.75E+00
0.39115469	2.74E+00
0.391740353	2.73E+00
0.397127876	2.68E+00
0.397440869	2.67E+00
0.40365515	2.61E+00
0.403984362	2.61E+00
0.404661559	2.60E+00
0.405009404	2.60E+00
0.405501538	2.60E+00
0.406218766	2.59E+00
0.414100905	2.50E+00
0.415268019	2.49E+00
0.421153529	2.42E+00
0.421228506	2.42E+00
0.421955013	2.41E+00
0.425195639	2.37E+00
0.430260033	2.30E+00
0.435069439	2.24E+00
0.435939806	2.22E+00
0.437206811	2.20E+00
0.438019135	2.19E+00
0.442167856	2.13E+00
0.443261059	2.11E+00
0.443848926	2.10E+00
0.444141853	2.09E+00
0.444179994	2.09E+00
0.444309794	2.09E+00
0.444731625	2.09E+00
0.450009785	2.00E+00
0.450340853	1.99E+00
0.452090623	1.96E+00
0.45215966	1.96E+00
0.459098012	1.83E+00
0.459235087	1.83E+00
0.459292928	1.83E+00
0.459817084	1.82E+00
0.459954072	1.82E+00
0.459968393	1.82E+00
0.459992922	1.82E+00
0.460031897	1.81E+00
0.465251933	1.70E+00
0.465597304	1.69E+00
0.468528975	1.63E+00
0.468869368	1.62E+00
0.470880844	1.57E+00
0.475996919	1.45E+00
0.47912078	1.36E+00
0.480005972	1.34E+00
0.480602458	1.31E+00
0.483014667	1.23E+00
0.4840588	1.18E+00
0.489727586	9.21E-01
0.490324072	8.90E-01
0.498672478	3.90E-01
0.499317415	3.50E-01
0.499618727	3.31E-01
0.499948232	3.09E-01
0.5	0.00E+00


==> openingXFEM.dat <==
0	0
0.010293085	0.816814556
0.011807485	0.849442755
0.013621353	0.905061088
0.021219589	1.079058726
0.027563362	1.209497916
0.030631693	1.26815681
0.034306778	1.325493714
0.040043797	1.412690551
0.044833639	1.475145218
0.049455901	1.534188875
0.054992203	1.593896258
0.058868005	1.63417996
0.062103915	1.663022145
0.06828011	1.716521333
0.075677629	1.769491306
0.077692214	1.783658183
0.079374192	1.793211742
0.087104318	1.835298129
0.096363054	1.870755
0.096516422	1.871323016
0.096644469	1.871612076
0.105928526	1.889959332
0.113914746	1.891872554
0.11534063	1.891217748
0.11704848	1.887751827
0.124752735	1.871954048
0.131185023	1.844890738
0.134164839	1.831405366
0.137733905	1.808293404
0.143576943	1.767734788
0.148455299	1.722502016
0.152989047	1.674993493
0.158419331	1.602186965
0.162401151	1.547729129
0.165725576	1.491937479
0.171813255	1.380906876
0.179104756	1.216878795
0.18122536	1.167529961
0.182995853	1.115110721
0.190637464	0.816619878
0.2	0


==> openingXFEM3D.dat <==
0	0
0.003689835	0.781987379
0.004450132	0.809982228
0.00772581	0.9260321
0.009455513	0.984322954
0.011185217	1.040548248
0.015221192	1.163707874
0.015981488	1.185649901
0.019257166	1.275621678
0.02098687	1.320142139
0.022716573	1.362597041
0.026752548	1.453625749
0.027512845	1.472160643
0.030788522	1.549798901
0.032518226	1.589342951
0.034247929	1.627883192
0.038283904	1.713906719
0.039044201	1.729500095
0.042319878	1.794465062
0.044049582	1.827317052
0.045779285	1.859165232
0.04981526	1.92957395
0.050575557	1.942342667
0.053851235	1.996461755
0.055580938	2.02445365
0.057310641	2.05204096
0.061346616	2.114837969
0.062106913	2.12642111
0.065382591	2.175432241
0.067112294	2.200726907
0.068841998	2.225616989
0.072877972	2.282120464
0.073638269	2.29113608
0.076913947	2.329634607
0.07864365	2.349737922
0.080373354	2.369685303
0.084409328	2.415622782
0.085169625	2.424181456
0.088445303	2.460711289
0.090175007	2.479775045
0.09190471	2.498682867
0.095940685	2.542194709
0.096700982	2.549533846
0.099976659	2.580991114
0.101706363	2.597495334
0.103436066	2.613925867
0.107472041	2.651977218
0.108232338	2.659100426
0.111508015	2.689627386
0.113237719	2.705640361
0.114967422	2.72157965
0.119003397	2.758484764
0.119763694	2.763668212
0.123039372	2.785963261
0.124769075	2.797711536
0.126498778	2.809442876
0.130534753	2.836750146
0.13129505	2.84188397
0.134570728	2.863965217
0.136300431	2.875600594
0.138030135	2.887219037
0.142066109	2.91426288
0.142826406	2.919024058
0.146102084	2.939243453
0.147831787	2.94972782
0.149561491	2.96007923
0.153597465	2.98371547
0.154357762	2.988087039
0.15763344	3.006627838
0.159363143	3.016225831
0.161092847	3.025690868
0.165128822	3.047258903
0.165840297	3.049691852
0.168934962	3.060463105
0.170655569	3.066584621
0.172433926	3.073011327
0.174039887	3.07890213
0.176002839	3.086214692
0.176182188	3.086888976
0.176367547	3.087586939
0.176841813	3.089377789
0.17980893	3.100745402
0.181708929	3.108172893
0.1836727	3.115971288
0.184283433	3.118421792
0.186876856	3.128960823
0.187235554	3.130435453
0.187636927	3.132117496
0.187891385	3.133172837
0.190903731	3.145016267
0.19316747	3.153127554
0.195464784	3.160667042
0.195550291	3.160934206
0.198423298	3.169349441
0.199002191	3.170913066
0.199099286	3.171170992
0.199203591	3.171446682
0.199810027	3.17302109
0.202473266	3.179360128
0.205031193	3.184566359
0.207374004	3.188576387
0.207723675	3.189112708
0.20999279	3.192200549
0.210552245	3.193129255
0.21093967	3.193766726
0.211321159	3.194549279
0.211900547	3.195726487
0.214283184	3.201020589
0.217050138	3.206834528
0.219476523	3.211637268
0.21982734	3.212308813
0.222181385	3.216665639
0.22274394	3.217668317
0.223137551	3.218361047
0.223533381	3.219050352
0.224097355	3.220019767
0.226434566	3.223878142
0.2292242	3.228147902
0.231652372	3.231567209
0.232024167	3.232066344
0.234332773	3.235020489
0.234894072	3.235700953
0.235311606	3.236197542
0.235557826	3.236141285
0.235893499	3.236067117
0.237332609	3.23578741
0.238989523	3.235542233
0.240483398	3.235391705
0.240583442	3.235384013
0.24220788	3.235301097
0.242556212	3.235293614
0.242668265	3.235291979
0.242774524	3.235290777
0.243111639	3.235289202
0.244833102	3.235334256
0.246346106	3.235447179
0.247801586	3.235620544
0.248722032	3.235762948
0.248737021	3.235765477
0.248797375	3.235775728
0.249708373	3.235943725
0.250329247	3.23575447
0.252816097	3.235709353
0.252859544	3.235709042
0.253718068	3.235706277
0.255011062	3.235714204
0.257254847	3.235762456
0.257412219	3.235767483
0.257563125	3.235772506
0.257795654	3.235780632
0.259896234	3.23587535
0.261106369	3.235947332
0.262266677	3.236028306
0.264796974	3.23624548
0.264799242	3.236245699
0.264802711	3.236241782
0.265491023	3.235454846
0.268675979	3.231565335
0.270690426	3.228894534
0.272811757	3.225905507
0.272983082	3.225656201
0.275869079	3.221279084
0.276387569	3.220457189
0.276580568	3.22014849
0.276812481	3.219775566
0.277390227	3.218837118
0.279742654	3.214877326
0.282471518	3.210004903
0.284689194	3.205824503
0.285577256	3.204094982
0.286935447	3.201388491
0.287376179	3.200630247
0.288427467	3.198823534
0.289593176	3.197066937
0.28994925	3.19652079
0.290932294	3.194816171
0.294260261	3.188217648
0.296808171	3.182302228
0.297248973	3.181202838
0.299061243	3.176447389
0.299655758	3.174804831
0.300177215	3.173330557
0.30061716	3.172062334
0.301178819	3.170410802
0.30343891	3.163397253
0.306093924	3.154405453
0.308478283	3.145637207
0.309037632	3.143485281
0.311568138	3.133298922
0.312010953	3.131440455
0.312398619	3.130178453
0.312610264	3.129486454
0.315787362	3.118841493
0.317737985	3.112067052
0.31951744	3.105728596
0.323350796	3.091560372
0.323465464	3.091125744
0.323591163	3.090648587
0.324247201	3.088145994
0.327792532	3.074265958
0.329192446	3.068619973
0.330469516	3.063387803
0.334302872	3.047214762
0.334925773	3.04413944
0.33554617	3.041014828
0.335832417	3.039410383
0.339413726	3.019342323
0.340578855	3.012815668
0.341801818	3.005966204
0.34586419	2.983222608
0.346239365	2.981122814
0.346596798	2.979122425
0.347079832	2.976419271
0.350464355	2.957484013
0.351899448	2.949457912
0.353405777	2.941035173
0.357468149	2.918329181
0.357559959	2.917816175
0.357652335	2.917232323
0.358355462	2.912770969
0.361737639	2.89088336
0.363418906	2.879739654
0.365113359	2.868331519
0.369231731	2.839863133
0.369278281	2.839535352
0.369324469	2.839209989
0.370060827	2.834005024
0.373409773	2.809909501
0.375137228	2.797209143
0.376878232	2.784222287
0.380996603	2.752754845
0.3817569	2.746466281
0.385032578	2.718869597
0.386762281	2.703967972
0.388491985	2.688838721
0.392527959	2.652651923
0.393288256	2.645696335
0.396563934	2.61522583
0.398293637	2.598806699
0.400023341	2.582159942
0.404059315	2.542432299
0.404819612	2.534357279
0.40809529	2.499204644
0.409824993	2.48040538
0.411554697	2.461442241
0.415590672	2.416557622
0.416350969	2.408002388
0.419626646	2.370780791
0.42135635	2.350889024
0.423086053	2.330833381
0.427122028	2.283399586
0.427882325	2.272754522
0.431158002	2.226133232
0.432887706	2.201018791
0.434617409	2.17556132
0.438653384	2.114826546
0.439413681	2.103176281
0.442689359	2.052224162
0.444419062	2.024822851
0.446148765	1.99707851
0.45018474	1.931007707
0.450945037	1.91775833
0.454220715	1.859158485
0.455950418	1.827222382
0.457680122	1.794600133
0.461716096	1.715813201
0.462476393	1.700553169
0.465752071	1.633290579
0.467481774	1.596780163
0.469211478	1.559583599
0.473247452	1.470123268
0.474007749	1.451742411
0.477283427	1.369630542
0.47901313	1.324359955
0.480742834	1.277768001
0.484778808	1.163914797
0.485539105	1.141661867
0.488814783	1.042867488
0.490544487	0.988787793
0.49227419	0.933386732
0.496310165	0.798978944
0.497070462	0.729713316
0.5	0
